HRTF-based Robust Least-Squares Frequency-Invariant Polynomial Beamforming

In this work, we propose a robust Head-Related Transfer Function (HRTF)-based polynomial beamformer design which accounts for the influence of a humanoid robot's head on the sound field. In addition, it allows for a flexible steering of our previously proposed robust HRTF-based beamformer design. We evaluate the HRTF-based polynomial beamformer design and compare it to the original HRTF-based beamformer design by means of signal-independent measures as well as word error rates of an off-the-shelf speech recognition system. Our results confirm the effectiveness of the polynomial beamformer design, which makes it a promising approach to robust beamforming for robot audition.

==> MSE_RLSFIP_hrtf_nmic_5_WNGlim_-20.dat <==
0	1.231405e-01
5	8.430788e-02
10	1.304340e-01
15	1.808975e-01
20	1.983622e-01
25	1.883144e-01
30	1.555107e-01
35	1.138309e-01
40	7.822282e-02
45	5.916799e-02
50	5.931663e-02
55	7.403909e-02
60	9.366697e-02
65	1.077117e-01
70	1.098981e-01
75	1.001171e-01
80	8.382945e-02
85	6.909929e-02
90	6.298834e-02
95	6.821257e-02
100	8.187338e-02
105	9.717622e-02
110	1.062283e-01
115	1.030665e-01
120	8.903360e-02
125	7.186178e-02
130	6.120734e-02
135	6.533237e-02
140	8.826844e-02
145	1.270175e-01
150	1.709892e-01
155	2.043615e-01
160	2.121568e-01
165	1.894465e-01
170	1.354479e-01
175	8.647991e-02
180	1.251275e-01


==> MSE_RLSFI_hrtf_nmic_5_WNGlim_-20.dat <==
0	1.231406e-01
5	1.110769e-01
10	1.005616e-01
15	8.856345e-02
20	8.377651e-02
25	8.465938e-02
30	8.125121e-02
35	7.387191e-02
40	6.535749e-02
45	5.916799e-02
50	5.747230e-02
55	5.890585e-02
60	6.239397e-02
65	6.542561e-02
70	6.626970e-02
75	6.602326e-02
80	6.516714e-02
85	6.390084e-02
90	6.298834e-02
95	6.375916e-02
100	6.481731e-02
105	6.725897e-02
110	6.700094e-02
115	6.441488e-02
120	6.214635e-02
125	6.157355e-02
130	6.239351e-02
135	6.533238e-02
140	7.207404e-02
145	8.185958e-02
150	9.208043e-02
155	9.941448e-02
160	1.005564e-01
165	1.042052e-01
170	1.039739e-01
175	1.093409e-01
180	1.251276e-01


==> WNG_RLSFIP_hrtf_nmic_5_az_110_WNGlim_-20.dat <==
300	-2.066522e+01
400	-2.102506e+01
500	-2.107519e+01
600	-2.036926e+01
700	-1.941802e+01
800	-1.802669e+01
900	-1.982005e+01
1000	-1.866410e+01
1100	-1.724508e+01
1200	-1.665408e+01
1300	-1.647111e+01
1400	-1.636460e+01
1500	-1.618715e+01
1600	-1.602938e+01
1700	-1.558009e+01
1800	-1.464129e+01
1900	-1.435353e+01
2000	-1.448113e+01
2100	-1.478528e+01
2200	-1.461182e+01
2300	-1.332324e+01
2400	-1.137126e+01
2500	-9.889814e+00
2600	-9.079007e+00
2700	-9.002988e+00
2800	-9.214851e+00
2900	-9.429580e+00
3000	-9.401338e+00
3100	-8.960889e+00
3200	-8.307133e+00
3300	-7.548908e+00
3400	-6.775121e+00
3500	-6.011746e+00
3600	-5.318081e+00
3700	-4.754737e+00
3800	-4.360319e+00
3900	-4.124195e+00
4000	-3.991815e+00
4100	-3.960948e+00
4200	-4.057843e+00
4300	-4.222048e+00
4400	-4.439417e+00
4500	-4.595363e+00
4600	-4.681244e+00
4700	-4.736296e+00
4800	-4.727384e+00
4900	-4.701432e+00
5000	-4.655156e+00


==> WNG_RLSFIP_hrtf_nmic_5_az_135_WNGlim_-20.dat <==
300	-2.016979e+01
400	-2.025803e+01
500	-2.008443e+01
600	-2.013714e+01
700	-2.012405e+01
800	-2.004891e+01
900	-2.011728e+01
1000	-2.005024e+01
1100	-2.010305e+01
1200	-2.017689e+01
1300	-2.009664e+01
1400	-2.014783e+01
1500	-2.004602e+01
1600	-2.004195e+01
1700	-1.974986e+01
1800	-1.870202e+01
1900	-1.809507e+01
2000	-1.777502e+01
2100	-1.752739e+01
2200	-1.703026e+01
2300	-1.588722e+01
2400	-1.415073e+01
2500	-1.233830e+01
2600	-1.058487e+01
2700	-9.179124e+00
2800	-7.993161e+00
2900	-7.113038e+00
3000	-6.515388e+00
3100	-6.088449e+00
3200	-5.693119e+00
3300	-5.283236e+00
3400	-4.832694e+00
3500	-4.372773e+00
3600	-3.897704e+00
3700	-3.431177e+00
3800	-2.985972e+00
3900	-2.620117e+00
4000	-2.317813e+00
4100	-2.114204e+00
4200	-1.999389e+00
4300	-1.895181e+00
4400	-1.723565e+00
4500	-1.422287e+00
4600	-9.790730e-01
4700	-4.426074e-01
4800	9.951794e-02
4900	6.033866e-01
5000	1.046774e+00


==> WNG_RLSFI_hrtf_nmic_5_az_110_WNGlim_-20.dat <==
300	-2.013740e+01
400	-2.026103e+01
500	-2.010480e+01
600	-2.021052e+01
700	-2.021776e+01
800	-2.006704e+01
900	-2.005186e+01
1000	-1.999730e+01
1100	-1.984757e+01
1200	-1.642832e+01
1300	-1.272499e+01
1400	-1.498690e+01
1500	-1.515628e+01
1600	-1.425843e+01
1700	-1.319483e+01
1800	-1.215214e+01
1900	-1.123526e+01
2000	-1.045236e+01
2100	-9.500910e+00
2200	-8.461202e+00
2300	-7.602173e+00
2400	-7.063170e+00
2500	-6.748624e+00
2600	-6.535038e+00
2700	-6.451970e+00
2800	-6.402929e+00
2900	-6.328208e+00
3000	-6.107512e+00
3100	-5.671327e+00
3200	-5.081930e+00
3300	-4.394499e+00
3400	-3.669308e+00
3500	-2.981905e+00
3600	-2.386080e+00
3700	-1.928971e+00
3800	-1.623462e+00
3900	-1.494660e+00
4000	-1.518086e+00
4100	-1.645012e+00
4200	-1.779281e+00
4300	-1.840624e+00
4400	-1.771189e+00
4500	-1.548007e+00
4600	-1.181884e+00
4700	-7.220187e-01
4800	-2.175600e-01
4900	2.692647e-01
5000	7.337568e-01


==> WNG_RLSFI_hrtf_nmic_5_az_135_WNGlim_-20.dat <==
300	-2.016979e+01
400	-2.025803e+01
500	-2.008443e+01
600	-2.013714e+01
700	-2.012406e+01
800	-2.004891e+01
900	-2.011728e+01
1000	-2.005024e+01
1100	-2.010305e+01
1200	-2.017690e+01
1300	-2.009664e+01
1400	-2.014783e+01
1500	-2.004602e+01
1600	-2.004197e+01
1700	-1.975014e+01
1800	-1.870204e+01
1900	-1.809511e+01
2000	-1.777512e+01
2100	-1.752740e+01
2200	-1.703033e+01
2300	-1.588723e+01
2400	-1.415068e+01
2500	-1.233827e+01
2600	-1.058490e+01
2700	-9.179169e+00
2800	-7.993165e+00
2900	-7.112973e+00
3000	-6.515392e+00
3100	-6.088479e+00
3200	-5.693166e+00
3300	-5.283269e+00
3400	-4.832725e+00
3500	-4.372805e+00
3600	-3.897722e+00
3700	-3.431244e+00
3800	-2.986036e+00
3900	-2.620174e+00
4000	-2.317860e+00
4100	-2.114234e+00
4200	-1.999394e+00
4300	-1.895185e+00
4400	-1.723569e+00
4500	-1.422291e+00
4600	-9.790807e-01
4700	-4.426150e-01
4800	9.950953e-02
4900	6.033698e-01
5000	1.046759e+00

